De-biased Populations of Kuiper Belt Objects from the Deep Ecliptic Survey

The Deep Ecliptic Survey (DES) discovered hundreds of Kuiper Belt objects from 1998-2005. Follow-up observations yielded 304 objects with good dynamical classifications (Classical, Scattered, Centaur, or 16 mean-motion resonances with Neptune). The DES search fields are well documented, enabling us to calculate the probability of detecting objects with particular orbital parameters and absolute magnitudes at a randomized point in each orbit. Grouping objects together by dynamical class leads, we estimate the orbital element distributions (a, e, i) for the largest three classes (Classical, 3:2, and Scattered) using maximum likelihood. Using H-magnitude as a proxy for the object size, we fit a power law to the number of objects for 8 classes with at least 5 detected members (246 objects). The best Classical slope is alpha=1.02+/-0.01 (observed from 5<=H<=7.2). Six dynamical classes (Scattered plus 5 resonances) are consistent in slope with the Classicals, though the absolute number of objects is scaled. The exception to the power law relation are the Centaurs (non-resonant with perihelia closer than Neptune, and thus detectable at smaller sizes), with alpha=0.42+/-0.02 (7.5<H<11). This is consistent with a knee in the H-distribution around H=7.2 as reported elsewhere (Bernstein et al. 2004, Fraser et al. 2014). Based on the Classical-derived magnitude distribution, the total number of objects (H<=7) in each class are: Classical (2100+/-300 objects), Scattered (2800+/-400), 3:2 (570+/-80), 2:1 (400+/-50), 5:2 (270+/-40), 7:4 (69+/-9), 5:3 (60+/-8). The independent estimate for the number of Centaurs in the same H range is 13+/-5. If instead all objects are divided by inclination into "Hot" and "Cold" populations, following Fraser et al. (2014), we find that alphaHot=0.90+/-0.02, while alphaCold=1.32+/-0.02, in good agreement with that work.

==> Table2-objTables.tsv <==
1:1
2001QR322	1:1	30.38	0.0297	1.3438	7.42	21.1	29.654	0.26	
2:1
2001FQ185	2:1	47.471	0.2258	2.2422	7.01	23.2	36.985	0.00016	
2003FE128	2:1	47.714	0.2487	3.2774	6.17	21.5	36.019	0.019	
2001UP18	2:1	48.008	0.0702	0.43497	5.71	22.5	50.271	0.061	
2000QL251	2:1	48.043	0.2192	4.7652	6.54	22.2	38.211	0.011	
2002VD130	2:1+4:2I	48.096	0.3272	3.3745	7.11	21.9	33.445	0.018	
2004TV357	2:1	48.128	0.2827	11.155	6.63	21.6	36.839	0.013	
2004VK78	2:1	48.207	0.3358	0.7672	8.16	22.4	32.549	0.008	
3:1
136120	3:1	61.837	0.4756	21.383	7.9	22.3	32.838	0.00068	
3:2
119069	3:2	39.022	0.2404	1.8456	7.1	22.6	37.156	0.055	
169071	3:2	39.094	0.1888	7.1794	8.0	24.5	34.69	0.000029	
2005GV210	3:2	39.143	0.1727	11.806	6.75	22.8	40.774	0.014	
2002GE32	3:2	39.164	0.2294	16.259	7.13	22.9	40.06	0.0093	
2002GF32	3:2	39.166	0.178	2.213	5.69	21.0	42.181	0.32	
2005GE187	3:2	39.208	0.3233	18.837	7.3	22.1	31.849	0.0081	
2002CE251	3:2	39.231	0.2656	10.039	8.38	22.6	29.956	0.0024	
2003FL127	3:2	39.236	0.2374	4.8246	6.17	22.4	47.025	0.12	
2002GW31	3:2	39.265	0.244	3.8494	6.94	22.6	40.07	0.064	
2001KY76	3:2	39.277	0.237	2.4311	6.09	21.5	39.057	0.2	
2005GF187	3:2	39.287	0.252	2.7169	7.84	22.6	31.131	0.013	
2005GB187	3:2	39.288	0.2331	15.558	7.04	21.6	30.156	0.01	
2002GY32	3:2	39.298	0.0863	3.0394	6.87	21.5	35.978	0.16	
2004EH96	3:2	39.302	0.2781	4.3025	8.13	21.9	28.56	0.021	
2002GL32	3:2	39.324	0.1229	7.1363	7.85	22.6	34.495	0.0052	
2002GV32	3:2	39.335	0.1886	3.9293	7.4	21.3	32.459	0.1	
307463	3:2	39.339	0.2068	2.9165	6.1	21.4	43.01	0.22	
2003FF128	3:2	39.355	0.2122	0.3827	6.71	21.6	33.082	0.075	
2004EV95	3:2	39.359	0.1871	12.544	7.4	23.3	41.424	0.0058	
2003QB91	3:2	39.385	0.1898	5.3942	6.1	21.7	44.671	0.15	
2004EJ96	3:2	39.401	0.237	9.1549	7.86	23.0	33.743	0.0028	
2005EZ300	3:2	39.411	0.237	10.708	7.28	22.4	35.426	0.011	
306792	3:2	39.413	0.1559	17.038	7.2	21.7	36.772	0.024	
28978	3:2	39.42	0.2458	18.278	3.3	19.0	43.344	0.058	
133067	3:2	39.422	0.2565	9.6145	6.8	21.5	32.127	0.028	
2000CK105	3:2	39.435	0.2317	9.2204	6.1	22.7	48.436	0.052	
2001KD77	3:2	39.437	0.1115	1.5235	5.62	20.5	35.27	0.27	
2001KB77	3:2	39.44	0.2806	18.514	7.25	21.7	31.665	0.011	
2003QX111	3:2	39.464	0.1308	8.8664	6.59	21.5	39.314	0.078	
2003QH91	3:2	39.468	0.1483	5.2109	6.65	22.0	41.727	0.1	
2001QF298	3:2	39.499	0.1069	21.777	4.73	20.0	42.579	0.05	
69990	3:2	39.501	0.1907	7.8294	8.3	22.4	32.646	0.0063	
91205	3:2	39.507	0.1356	11.591	8.0	22.7	35.236	0.00310	
2001RX143	3:2	39.51	0.2938	18.89	6.11	22.1	40.504	0.02	
1998WV31	3:2	39.523	0.2728	4.5887	8.28	22.4	32.916	0.025	
2004VT75	3:2	39.54	0.2112	12.373	6.26	21.5	36.495	0.0360	
2002CW224	3:2	39.548	0.2431	6.0052	6.93	22.3	39.025	0.052	
2003UT292	3:2	39.556	0.299	18.213	6.93	21.1	30.936	0.018	
2001QH298	3:2	39.568	0.1089	5.4677	7.67	22.0	36.576	0.05	
2003UV292	3:2	39.59	0.218	12.168	7.22	22.2	33.906	0.01	
2003WA191	3:2	39.604	0.2404	4.5802	8.5	22.1	30.237	0.016	
2001RU143	3:2	39.612	0.1444	7.236	5.98	22.2	43.831	0.076	
139775	3:2	39.616	0.1982	6.0159	7.2	20.1	32.11	0.15	
1998WS31	3:2	39.661	0.2064	6.6648	8.25	22.6	31.51	0.00360	
2004VZ75	3:2	39.694	0.1913	4.2463	7.3	22.6	42.14	0.062	
69986	3:2	39.707	0.2292	15.089	7.9	22.3	31.282	0.0034	
2002VD138	3:2	39.746	0.1505	4.12	8.44	22.8	34.886	0.0069	
1998WZ31	3:2	39.758	0.1725	13.549	8.11	22.7	33.022	0.0015	
1998UR43	3:2	39.78	0.2262	7.68	8.34	22.4	31.935	0.0072	
2002VX130	3:2	39.79	0.2285	2.8342	8.35	22.1	30.811	0.027	
119473	3:2	39.971	0.292	3.1909	7.1	22.4	32.506	0.023	
4:1
2003LA7	4:1	75.796	0.5269	5.1198	6.13	21.8	45.58	0.018	
4:3
2005ER318	4:3	36.495	0.1606	11.352	7.72	22.1	31.417	0.011	
1998UU43	4:3	36.682	0.1289	10.709	6.79	22.8	37.784	0.012	
2004TX357	4:3	36.853	0.2165	15.522	8.55	22.6	29.361	0.0014	
5:2
119068	5:2	54.856	0.3544	11.751	6.7	21.5	35.418	0.0074	
135571	5:2+5:2I	55.041	0.3489	14.012	7.2	22.3	38.189	0.0032	
2002GP32	5:2	55.098	0.4189	0.73692	6.99	20.3	32.163	0.09	
2004EG96	5:2	55.248	0.4198	16.569	8.01	23.1	32.222	0.00014	
38084	5:2	55.305	0.4113	12.703	7.4	22.0	35.355	0.0047	
69988	5:2	55.543	0.4291	9.191	7.4	22.6	38.614	0.0056	
2004TT357	5:2	56.026	0.438	10.095	7.44	22.2	31.511	0.0024	
5:3
2002GS32	5:3	42.043	0.1054	5.8249	7.45	22.2	37.642	0.021	
2000QN251	5:3	42.419	0.1282	1.3872	7.2	22.4	37.006	0.017	
143751	5:3+5:3I	42.515	0.2583	7.1891	8.6	22.6	31.536	0.00260	
149349	5:3	42.57	0.2425	8.102	6.8	22.0	40.042	0.026	
2002VV130	5:3	42.647	0.1749	2.4766	7.51	22.7	37.151	0.012	
5:4
127871	5:4	34.895	0.0862	1.0169	7.0	21.6	32.714	0.17	
2002GW32	5:4	34.906	0.0775	7.926	7.18	21.6	37.603	0.1	
2003QB92	5:4	34.956	0.0901	2.151	7.24	22.2	37.35	0.2	
7:2
160148	7:2	69.147	0.5034	14.555	7.8	23.3	39.194	0.000300	
7:3
95625	7:3	52.81	0.3732	13.462	7.4	21.2	33.289	0.0089	
183964	7:3	53.08	0.3831	9.7465	7.4	22.5	33.7	0.0018	
2002CZ248	7:3	53.207	0.3919	4.355	8.27	22.9	35.314	0.00310	
7:4
1999HG12	7:4	43.443	0.1537	1.4773	7.18	22.5	43.109	0.057	
135024	7:4	43.502	0.1123	1.7254	6.8	23.0	45.805	0.038	
119070	7:4	43.517	0.1723	3.2705	7.0	21.6	36.02	0.066	
119066	7:4	43.537	0.0788	5.8422	6.8	22.2	42.698	0.0430	
118378	7:4	43.577	0.1111	3.5257	7.4	23.3	41.634	0.00310	
119956	7:4	43.768	0.1724	2.5205	6.1	21.0	42.004	0.23	
2000OP67	7:4	43.787	0.1882	1.6823	7.27	22.5	38.776	0.034	
2003QW111	7:4	43.879	0.1138	1.485	6.44	21.4	45.068	0.25	
2003QX91	7:4+7:4I	43.892	0.2535	28.088	8.22	22.7	33.107	0.000470	
2004PW107	7:4	43.964	0.1368	3.483	6.55	21.3	38.875	0.12	
2001QE298	7:4	43.966	0.1603	3.946	6.8	21.7	37.71	0.067	
9:4
2001KG76	9:4	51.34	0.3397	0.021179	6.43	21.9	43.869	0.19	
182397	9:4	51.756	0.233	15.954	5.9	22.5	46.134	0.0067	
42301	9:4	51.871	0.2825	2.262	4.2	20.5	48.744	0.31	
9:5
2002GD32	9:5	44.349	0.1406	6.3612	5.95	21.5	50.194	0.15	
2001KL76	9:5	44.361	0.1006	2.8444	6.47	23.1	48.389	0.042	
11:6
182294	11:6	44.812	0.1593	9.7814	6.6	22.3	38.541	0.0066	
12:5
119878	12:5	53.982	0.3477	16.948	6.1	21.1	35.903	0.011	
Centaur
54598	CENTAURR	16.564	0.2007	21.525	7.5	19.7	19.486	0.0430	Y
2003QD112	CENTAURR	19.089	0.5809	14.73	10.74	20.4	11.458	0.014	Y
2003QC112	CENTAURR	20.553	0.2731	17.552	8.48	21.7	25.776	0.0430	Y
2003UY292	CENTAURR	22.023	0.2776	8.1602	10.22	21.9	15.909	0.0098	Y
2000CO104	CENTAURR	24.057	0.1461	3.751	10.08	22.8	20.646	0.0051	Y
119976	CENTAURR	24.103	0.3884	3.7289	11.0	22.2	14.998	0.0084	Y
2002PQ152	CENTAURR	25.891	0.1904	10.448	8.74	20.8	21.095	0.045	Y
88269	CENTAURR	25.912	0.2369	4.4225	9.5	23.4	22.414	0.0024	
120181	CENTAURR	32.566	0.178	2.0828	7.3	20.6	27.142	0.19	Y
2004TE282	CENTAURR	34.65	0.1596	19.694	8.25	22.6	32.246	0.0043	Yb
87555	CENTAURR	34.985	0.5622	7.8098	8.3	20.5	18.116	0.018	Yb
149560	CENTAURR	41.617	0.4764	33.54	8.1	20.5	24.372	0.0056	Yb
2005EB299	CENTAURR	51.99	0.5106	1.8756	8.13	22.3	25.874	0.0063	Yb
127546	CENTAURR	66.796	0.6858	76.346	8.0	20.6	21.973	0.0009	Yb
2003FH129	CENTAURR	71.318	0.6134	18.374	8.27	23.1	33.931	0.0006	
2005PU21	CENTAURR	180.63	0.838	6.5096	6.32	22.0	49.206	0.0041	
87269	CENTAURS	652.78	0.9682	19.004	9.2	22.2	21.795	0.000014	
Classical
135182	CLASSICAL	37.24	0.0184	3.0487	6.2	22.0	36.885	0.12	Y
2003FD128	CLASSICAL	38.166	0.0202	4.5304	7.26	23.2	37.555	0.0047	
2003QA92	CLASSICAL	38.331	0.0621	1.9449	6.65	20.7	37.83	0.27	Y
82157	CLASSICAL	38.506	0.0575	4.632	6.9	23.5	38.98	0.003	
2003QQ91	CLASSICAL	38.968	0.0734	4.2853	7.47	22.1	39.344	0.088	
1998WV24	CLASSICAL	39.201	0.0403	2.1148	7.14	22.5	38.224	0.042	Y
80806	CLASSICAL	42.187	0.0687	3.0332	6.7	21.9	41.658	0.13	Y
88268	CLASSICAL	42.362	0.0165	0.43869	6.3	21.6	42.252	0.16	Y
2005JZ174	CLASSICAL	42.457	0.075	5.3707	6.52	21.6	42.492	0.13	Y
2003FK127	CLASSICAL	42.492	0.0465	0.82101	7.18	22.7	40.793	0.018	Y
2002CD251	CLASSICAL	42.547	0.0141	1.223	7.16	22.9	42.512	0.021	Y
2003QG91	CLASSICAL	42.607	0.0205	2.1091	7.27	22.8	42.325	0.023	
2002VT130	CLASSICAL	42.683	0.0318	2.3887	5.77	21.5	42.653	0.19	Y
2003QN91	CLASSICAL	42.718	0.1122	4.2729	7.22	21.6	38.031	0.082	
2001QB298	CLASSICAL	42.744	0.0967	3.3341	6.91	21.4	39.037	0.14	Y
69987	CLASSICAL	42.761	0.0245	1.0048	7.2	22.8	42.019	0.017	Y
2005JP179	CLASSICAL	42.783	0.0265	1.3795	5.86	20.7	42.16	0.26	Y
1999HV11	CLASSICAL	42.784	0.0287	2.8516	7.78	22.8	43.578	0.03	
88267	CLASSICAL	42.836	0.025	1.0938	7.2	22.5	42.944	0.058	Y
2003QY90	CLASSICAL	42.847	0.0503	2.2327	6.48	21.7	45.0	0.22	Y
2003UN284	CLASSICAL	42.871	0.009	2.6743	7.42	23.2	42.486	0.0062	
1999HJ12	CLASSICAL	42.883	0.0467	3.2114	7.32	22.6	44.188	0.048	
134860	CLASSICAL	42.948	0.019	0.446	6.1	21.7	42.612	0.15	Y
2004DM71	CLASSICAL	43.008	0.033	0.79791	7.16	22.5	43.853	0.065	Y
2003UT291	CLASSICAL	43.028	0.0554	1.2279	6.33	22.5	45.068	0.1	Y
2000CL105	CLASSICAL	43.03	0.0458	2.7209	6.34	22.2	44.999	0.12	Y
2002CS154	CLASSICAL	43.062	0.0457	0.44797	7.18	22.5	42.237	0.033	Y
2004UD10	CLASSICAL	43.095	0.0311	2.551	6.46	22.5	44.132	0.057	Y
2001FK185	CLASSICAL	43.105	0.0366	1.0018	7.38	25.7	41.721	7.8e-7	
2001QO297	CLASSICAL	43.11	0.0385	1.1344	5.81	22.4	43.528	0.084	Y
2003QE91	CLASSICAL	43.131	0.0496	3.6187	7.07	22.7	41.222	0.0061	Y
2000ON67	CLASSICAL	43.138	0.0266	2.151	6.03	22.6	44.274	0.056	Y
2003QF91	CLASSICAL	43.138	0.0391	1.3088	7.17	22.4	41.882	0.055	Y
160256	CLASSICAL	43.14	0.0598	3.3646	6.3	21.8	45.366	0.18	Y
2003QE112	CLASSICAL	43.163	0.0441	2.6719	6.5	21.6	44.863	0.2	Y
2003QL91	CLASSICAL	43.165	0.013	1.7288	6.62	21.9	42.72	0.17	Y
2003QZ111	CLASSICAL	43.18	0.0642	3.8618	6.76	22.0	40.415	0.066	Y
2000OU69	CLASSICAL	43.222	0.0493	2.9953	6.21	22.1	41.132	0.074	Y
2001RW143	CLASSICAL	43.282	0.0385	1.9022	7.14	22.9	41.622	0.013	Y
2002VB131	CLASSICAL	43.339	0.0356	0.26848	6.25	22.6	44.679	0.044	Y
2002CZ154	CLASSICAL	43.349	0.0577	9.3039	7.4	22.7	40.881	0.0056	
2002PD155	CLASSICAL	43.398	0.0104	6.9551	6.79	22.8	43.061	0.011	Y
2003QD91	CLASSICAL	43.4	0.0341	0.83966	6.84	22.2	41.993	0.069	Y
1999HH12	CLASSICAL	43.41	0.022	2.8173	7.02	22.6	44.081	0.048	Y
2005EM303	CLASSICAL	43.413	0.0173	4.1308	7.47	23.1	42.758	0.0067	
1998WY24	CLASSICAL	43.414	0.044	0.39369	6.58	22.3	41.856	0.037	Y
119067	CLASSICAL	43.431	0.1902	6.4212	6.6	21.9	44.138	0.073	Y
129772	CLASSICAL	43.511	0.0309	1.8241	7.2	22.6	42.245	0.035	Y
2003QY111	CLASSICAL	43.526	0.0387	1.3893	6.71	22.1	42.107	0.088	Y
1998WX24	CLASSICAL	43.558	0.0359	0.97684	6.57	22.8	45.12	0.032	Y
2004PX107	CLASSICAL	43.595	0.053	1.892	7.04	23.0	41.468	0.0079	Y
2003FM127	CLASSICAL	43.607	0.0614	3.3609	6.77	22.8	43.243	0.022	Y
2003QU90	CLASSICAL	43.645	0.0582	3.0919	7.15	22.4	43.072	0.055	Y
2005EC318	CLASSICAL	43.725	0.0368	1.0643	6.24	22.4	44.309	0.078	Y
2002CU154	CLASSICAL	43.741	0.0593	1.8545	6.74	22.6	41.174	0.025	Y
2003QX90	CLASSICAL	43.833	0.0209	2.1281	6.68	21.8	44.685	0.18	Y
2002PQ145	CLASSICAL	43.855	0.0475	2.9071	5.51	20.7	45.877	0.25	Y
2005GX186	CLASSICAL	43.859	0.0154	3.3568	6.65	23.6	43.442	0.0016	
2001FK193	CLASSICAL	43.876	0.0657	1.9738	6.86	23.8	42.598	0.00078	
275809	CLASSICAL	43.884	0.0809	0.32597	5.6	20.2	42.546	0.2	Y
2003QF113	CLASSICAL	43.907	0.0302	3.0095	6.55	22.1	42.587	0.088	Y
53311	CLASSICAL	43.912	0.0607	1.3276	6.6	22.6	43.841	0.045	Y
2004VU75	CLASSICAL	43.923	0.1328	2.4578	6.55	22.4	41.889	0.052	Y
2000CF105	CLASSICAL	43.927	0.0391	1.2035	6.82	22.8	42.243	0.018	Y
2000CN114	CLASSICAL	43.929	0.0447	0.386	7.19	22.0	44.084	0.091	Y
2004OL12	CLASSICAL	43.938	0.0675	2.3867	6.12	22.3	43.624	0.084	Y
2005GC187	CLASSICAL	43.938	0.1223	2.9635	7.02	22.7	38.674	0.0092	Y
1999HS11	CLASSICAL	43.945	0.0174	1.0874	6.54	22.5	43.775	0.054	Y
2001DD106	CLASSICAL	43.958	0.0947	0.82671	6.86	23.0	40.619	0.0054	Y
2002CB225	CLASSICAL	43.963	0.0776	2.2267	7.19	22.6	42.019	0.029	Y
2004EU95	CLASSICAL	43.983	0.0392	1.6911	6.71	22.8	42.26	0.017	Y
2005EF298	CLASSICAL	43.984	0.0883	1.522	6.05	21.4	41.025	0.16	Y
307616	CLASSICAL	43.997	0.0777	10.156	5.4	19.9	44.485	0.087	Y
2005EX297	CLASSICAL	44.006	0.1102	4.4748	6.11	23.1	45.317	0.015	
2000CE105	CLASSICAL	44.011	0.0597	1.0616	6.82	23.0	41.383	0.0063	Y
2001FL185	CLASSICAL	44.039	0.0745	2.1814	7.12	23.5	40.889	0.0012	
2003QV90	CLASSICAL	44.061	0.0551	1.6099	6.95	22.1	43.899	0.11	Y
2002XH91	CLASSICAL	44.067	0.0851	3.5128	5.52	21.5	47.69	0.21	Y
2002FX36	CLASSICAL	44.095	0.0516	2.6337	6.28	22.2	45.661	0.11	Y
2000CJ105	CLASSICAL	44.108	0.1095	10.843	5.86	21.9	47.533	0.054	Y
88611	CLASSICAL	44.131	0.0243	4.0269	5.8	21.8	44.967	0.14	Y
2004PY107	CLASSICAL	44.169	0.0947	0.41522	6.24	21.4	41.055	0.13	Y
2002PO149	CLASSICAL	44.173	0.0598	0.99542	6.46	21.6	46.098	0.2	Y
2001QQ322	CLASSICAL	44.191	0.0557	2.5497	6.23	21.6	43.626	0.18	Y
2002CY154	CLASSICAL	44.196	0.077	0.77915	6.47	22.9	47.593	0.05	Y
2001QJ298	CLASSICAL	44.214	0.0409	2.0786	6.14	21.4	45.232	0.22	Y
2000CP104	CLASSICAL	44.215	0.0993	8.238	6.66	22.5	46.784	0.033	Y
60454	CLASSICAL	44.227	0.0832	2.5344	6.3	22.0	44.004	0.12	Y
2001QS322	CLASSICAL	44.231	0.0428	1.6546	5.92	21.0	42.342	0.26	Y
2001KF76	CLASSICAL	44.25	0.0255	2.4047	7.11	22.7	44.466	0.037	Y
183963	CLASSICAL	44.263	0.0996	0.91072	7.2	22.8	42.219	0.013	Y
2000OH67	CLASSICAL	44.266	0.0184	4.1841	6.47	22.4	43.561	0.045	Y
2001QX297	CLASSICAL	44.269	0.031	2.4712	6.38	22.1	43.615	0.11	Y
2003QB112	CLASSICAL	44.3	0.1111	11.241	7.43	21.8	39.719	0.023	
2004DN64	CLASSICAL	44.316	0.0521	1.0277	7.58	23.5	42.024	0.0012	
2001RZ143	CLASSICAL	44.343	0.0695	2.5973	6.01	22.2	41.463	0.0510	Y
2001QZ297	CLASSICAL	44.351	0.0636	2.2219	6.98	22.6	41.863	0.025	Y
2002VF131	CLASSICAL	44.361	0.0425	1.7053	6.63	22.5	44.5	0.064	Y
2000CL104	CLASSICAL	44.387	0.0786	1.0955	6.1	22.0	42.564	0.11	Y
2003QJ91	CLASSICAL	44.419	0.054	1.0266	6.48	22.5	44.925	0.055	Y
2003QT91	CLASSICAL	44.431	0.0902	1.4422	6.67	22.1	40.913	0.056	Y
2001UN18	CLASSICAL	44.494	0.0697	3.5001	6.46	22.3	46.351	0.096	Y
148780	CLASSICAL	44.495	0.0597	5.5508	5.7	22.2	45.101	0.071	Y
2001QR297	CLASSICAL	44.504	0.0291	4.3395	6.28	21.6	43.633	0.14	Y
2003QA91	CLASSICAL	44.505	0.0706	0.89682	5.5	21.0	45.262	0.22	Y
2000CN105	CLASSICAL	44.506	0.0995	3.1799	4.89	21.4	45.692	0.19	Y
2001QQ297	CLASSICAL	44.6	0.0862	2.9425	6.68	22.0	42.362	0.094	Y
2005EN302	CLASSICAL	44.687	0.0665	2.3497	6.97	23.3	47.443	0.015	
2004DM64	CLASSICAL	44.797	0.1296	3.3272	6.78	22.8	41.55	0.013	Y
1998WW31	CLASSICAL	44.906	0.0828	8.0429	6.16	22.0	46.577	0.06	Y
2001KT76	CLASSICAL	44.929	0.0855	2.273	6.92	22.9	42.3	0.012	Y
184314	CLASSICAL	44.98	0.1375	6.1414	6.3	22.0	42.409	0.05	Y
2002CZ224	CLASSICAL	45.002	0.063	0.85619	7.14	23.0	47.627	0.026	Y
2004ES95	CLASSICAL	45.104	0.1355	3.0388	6.77	22.5	41.197	0.025	Y
2003UN292	CLASSICAL	45.221	0.1139	1.5537	7.34	23.3	41.13	0.0017	
160091	CLASSICAL	45.264	0.1089	3.2665	6.8	22.7	42.269	0.016	Y
2001OQ108	CLASSICAL	45.36	0.0125	1.3674	6.53	22.9	45.757	0.02	Y
149348	CLASSICAL	45.365	0.1252	4.5418	6.3	21.8	41.269	0.072	Y
2002VD131	CLASSICAL	45.384	0.0649	0.74774	6.58	21.9	43.304	0.14	Y
2003UZ291	CLASSICAL	45.399	0.1306	6.4194	6.8	22.7	48.022	0.034	Y
2003LB7	CLASSICAL	45.403	0.1282	1.682	6.68	21.4	40.089	0.15	Y
2003GF55	CLASSICAL	45.407	0.0616	5.5284	6.51	23.3	46.455	0.0056	
2001QP297	CLASSICAL	45.409	0.1177	0.41271	6.42	21.8	43.304	0.088	Y
1998WY31	CLASSICAL	45.43	0.1178	1.0825	6.96	22.8	45.303	0.032	Y
2005EO304	CLASSICAL	45.479	0.065	1.8596	6.28	22.5	43.622	0.041	Y
2003QO91	CLASSICAL	45.555	0.1356	6.0962	6.71	21.4	39.457	0.068	Y
1998WX31	CLASSICAL	45.707	0.1123	2.5532	6.59	22.3	40.66	0.028	Y
1998WG24	CLASSICAL	45.828	0.1308	0.71848	6.51	22.0	41.318	0.083	Y
2001KH76	CLASSICAL	46.018	0.123	4.7767	6.47	22.0	44.767	0.078	Y
19521	CLASSICAL	46.027	0.1081	11.003	4.8	20.2	42.464	0.076	Y
2000CQ114	CLASSICAL	46.051	0.1155	2.2981	6.59	22.4	45.05	0.066	Y
2002CY248	CLASSICAL	46.245	0.1435	8.4779	5.17	21.4	52.057	0.094	Y
2001FO185	CLASSICAL	46.298	0.1162	11.267	6.74	24.2	41.188	0.000021	
2003QS91	CLASSICAL	46.336	0.1449	4.3372	7.4	22.2	40.207	0.024	
2004DH64	CLASSICAL	46.456	0.0913	2.4868	6.08	22.2	50.066	0.15	Y
2003QR91	CLASSICAL	46.641	0.1828	5.0561	6.31	20.8	38.678	0.11	Y
2002CT154	CLASSICAL	46.702	0.1116	3.1504	7.14	22.8	41.766	0.0069	Y
2005JR179	CLASSICAL	46.704	0.1149	2.4388	5.83	22.0	45.303	0.11	Y
138537	CLASSICAL	46.734	0.1437	5.1841	5.9	21.7	40.895	0.057	Y
126719	CLASSICAL	46.906	0.1898	2.3308	6.7	22.1	38.864	0.0360	Y
2003LD9	CLASSICAL	47.071	0.1698	8.2553	6.57	22.0	40.601	0.019	Y
2001KA77	CLASSICAL	47.289	0.0957	13.216	5.12	21.2	48.945	0.057	Y
2003UY291	CLASSICAL	49.592	0.1669	4.0743	7.18	22.8	42.758	0.0064	Y
182933	CLASSICAL	50.24	0.2382	0.68281	6.4	21.4	42.354	0.14	Y
Scattered
38083	SCATEXTD	38.89	0.1559	12.775	6.7	22.1	38.252	0.024	Y
2004PA112	SCATEXTD	39.093	0.1124	32.223	7.06	21.7	35.836	0.011	Y
2004PT107	SCATEXTD	40.643	0.0604	27.264	5.98	20.8	38.438	0.03	Y
2001FU185	SCATEXTD	41.406	0.1655	23.798	9.0	25.3	34.555	1.5e-7	
2002GH32	SCATEXTD	41.885	0.0914	27.646	5.37	20.8	42.556	0.032	Y
2005JA175	SCATEXTD	42.293	0.1098	15.32	5.72	21.0	46.617	0.054	Y
2001FN185	SCATEXTD	42.369	0.0695	22.27	7.11	24.5	39.524	5.1e-6	
2003QA112	SCATEXTD	42.795	0.1142	16.223	5.95	21.4	47.197	0.048	Y
2004DG77	SCATEXTD	43.689	0.1244	48.138	7.14	23.7	45.831	0.00031	
2001KO77	SCATEXTD	43.767	0.1434	22.118	7.68	22.4	37.887	0.00260	
182934	SCATEXTD	44.086	0.1092	12.989	5.4	20.5	42.751	0.064	Y
138628	SCATNEAR	44.997	0.2687	16.065	7.1	22.0	35.027	0.0063	Y
118379	SCATEXTD	45.131	0.2333	14.211	7.6	22.3	39.156	0.0081	
2004PB108	SCATEXTD	45.292	0.112	19.243	6.45	21.9	43.72	0.018	Y
2001KE77	SCATEXTD	45.311	0.1823	22.3	7.19	23.0	38.758	0.00059	Y
2004PZ107	SCATEXTD	45.721	0.1876	12.344	7.3	22.3	38.658	0.006	Y
2001KW76	SCATEXTD	45.869	0.2149	9.2413	7.7	22.9	40.328	0.00360	
2002VF130	SCATEXTD	46.075	0.1197	20.967	7.15	22.6	42.368	0.0029	Y
2001QA298	SCATEXTD	46.301	0.1902	22.2	6.68	22.0	38.643	0.0054	Y
181855	SCATEXTD	46.31	0.1879	27.769	7.2	22.7	38.915	0.00095	Y
2000CG105	SCATEXTD	46.358	0.0417	29.237	6.47	22.8	46.423	0.0027	Y
2002CX224	SCATEXTD	46.437	0.1318	15.968	5.99	22.8	48.728	0.0095	Y
2001FT185	SCATEXTD	46.928	0.1002	19.326	7.74	24.6	43.043	4.e-6	
2000CO105	SCATEXTD	47.157	0.1482	20.614	5.92	22.5	49.289	0.01	Y
2003UB292	SCATEXTD	47.359	0.0493	18.719	5.97	22.5	49.673	0.013	Y
2004PS107	SCATEXTD	47.94	0.2354	23.408	7.59	23.4	37.297	0.000092	
2004OL14	SCATNEAR	48.878	0.3063	19.849	8.08	22.4	34.016	0.0013	
181874	SCATEXTD	52.492	0.2554	17.616	6.8	24.7	41.392	2.5e-6	
2004OJ14	SCATEXTD	55.245	0.2887	20.944	6.37	22.4	44.224	0.0035	Y
2000CQ105	SCATEXTD	56.917	0.3909	18.405	5.93	21.8	50.912	0.014	Y
60458	SCATEXTD	59.395	0.4022	20.983	6.6	22.7	44.109	0.00260	Y
2001KG77	SCATNEAR	61.431	0.4474	16.918	8.06	23.1	34.939	0.00017	
134210	SCATEXTD	62.435	0.3972	7.7491	6.8	21.4	37.851	0.013	Y
2003QK91	SCATEXTD	68.016	0.4347	5.5719	6.63	21.8	40.502	0.013	Y
2004TF282	SCATNEAR	81.825	0.5185	24.326	6.08	21.9	39.431	0.0011	
2005EF304	SCATEXTD	85.899	0.5514	18.55	7.24	22.8	40.06	0.000280	
118702	SCATEXTD	99.268	0.6044	24.375	6.8	21.9	40.231	0.00093	
184212	SCATNEAR	109.54	0.6773	15.763	7.2	21.9	35.896	0.0011	
2002GB32	SCATNEAR	203.1	0.826	14.025	7.61	21.7	37.146	0.00085	
82158	SCATNEAR	213.16	0.8394	30.665	6.0	22.3	34.342	0.000072	
148209	SCATNEAR	225.59	0.8047	21.435	6.3	22.6	52.712	0.00033	
2003FH127	SCATNEAR	738.63	0.95	1.262	7.23	23.3	36.978	4.e-6	

